Towards Disaggregating the SDN Control Plane

Current SDN controllers have been designed based on a monolithic approach that integrates all of services and applications into one single, huge program. The monolithic design of SDN controllers restricts programmers who build management applications to the specific programming interfaces and services that a given SDN controller provides, making application development dependent on the controller, and thereby restricting portability of management applications across controllers. Furthermore, the monolithic approach means an SDN controller must be recompiled whenever a change is made, and does not provide an easy way to add new functionality or scale to handle large networks. To overcome the weaknesses inherent in the monolithic approach, the next generation of SDN controllers must use a distributed, microservice architecture that disaggregates the control plane by dividing the monolithic controller into a set of cooperative microservices. In this paper, we explain the steps that are required to migrate from a monolithic to a microservice architecture and propose two potential architectures to achieve the goal. Finally, the paper reports the results of testbed measurements that we use to evaluate the proposed disaggregated architecture from multiple perspectives, including functionality and performance.

==> figures/response_time_all.txt <==
	kafka	onos	grpc
1	36	29	38
2	34	24	30
3	38	26	31
4	37	26	31
5	39	26	28
6	36	27	28
7	34	35	27
8	37	25	29
9	31	26	30
10	37	27	31
11	35	27	27
12	35	27	32
13	36	27	27
14	32	25	27
15	48	25	29
16	36	26	27
17	39	26	26
18	35	25	29
19	31	26	27
20	37	24	25
21	33	25	27
22	39	24	27
23	34	25	27
24	36	25	25
25	36	23	32
26	32	24	26
27	36	24	25
28	35	26	30
29	35	24	27
30	31	24	26
31	37	26	29
32	33	23	28
33	35	24	26
34	32	26	30
35	38	24	27
36	36	24	26
37	35	26	25
38	31	24	25
39	37	25	29
40	34	23	28
41	38	24	30
42	31	24	29
43	35	24	30
44	33	24	29
45	35	24	28
46	32	24	30
47	37	24	28
48	35	26	31
49	38	24	29
50	32	24	28
51	45	24	25
52	37	24	28
53	34	25	27
54	36	24	25
55	31	23	33
56	38	25	26
57	35	23	25
58	39	25	27
59	34	25	26
60	32	37	26
61	35	25	26
62	35	23	40
63	34	33	30
64	34	25	28
65	30	24	27
66	38	28	27
67	35	23	30
68	39	24	38
69	34	23	27
70	32	27	27
71	35	25	28
72	34	43	33
73	33	24	37
74	35	25	28
75	32	25	25
76	35	25	25
77	38	24	25
78	34	25	25
79	34	25	26
80	33	25	28
81	37	24	24
82	38	23	28
83	37	24	25
84	36	24	24
85	39	25	26
86	36	24	39
87	32	23	33
88	36	23	31
89	32	25	31
90	35	23	29
91	36	24	29
92	37	23	29
93	35	24	34
94	31	24	28
95	36	24	28
96	36	24	29
97	37	22	29
98	35	24	29
99	32	23	30
100	39	24	30
101	35	24	31
102	34	23	26
103	36	24	26
104	31	24	26
105	35	24	30
106	34	24	26
107	33	23	26
108	35	24	31
109	37	24	25
110	35	24	26
111	34	24	30
112	35	23	26
113	32	25	26
114	36	25	28
115	34	24	32
116	35	23	26
117	32	22	27
118	35	23	31
119	36	24	27
120	35	24	26
121	37	24	30
122	32	23	26
123	31	24	26
124	34	25	33
125	33	23	27
126	34	23	26
127	32	22	31
128	36	34	26
129	35	23	25
130	35	23	31
131	35	30	32
132	36	23	29
133	36	28	32
134	34	26	31
135	33	24	31
136	33	24	31
137	33	24	30
138	35	24	29
139	32	25	29
140	35	27	38
141	35	24	34
142	36	23	29
143	38	30	28
144	37	24	27
145	34	24	29
146	35	26	28
147	35	22	28
148	34	23	29
149	36	24	29
150	35	23	28
151	38	24	30
152	36	23	38
153	36	24	27
154	37	24	29
155	35	25	32
156	34	24	32
157	42	24	29
158	38	24	31
159	37	23	30
160	37	24	30
161	38	24	31
162	35	22	35
163	34	23	37
164	36	24	27
165	35	24	27
166	34	23	33
167	34	22	29
168	36	25	29
169	38	24	30
170	39	23	28
171	37	25	32
172	39	23	29
173	35	23	32
174	46	24	33
175	36	23	31
176	35	23	31
177	43	22	31
178	38	23	29
179	40	25	31
180	36	24	31
181	35	23	31
182	36	22	33
183	34	23	30
184	34	24	30
185	36	23	31
186	34	24	31
187	36	23	43
188	35	24	29
189	40	24	29
190	35	24	30
191	35	32	34
192	35	26	33
193	34	24	44
194	37	24	33
195	36	25	29
196	37	35	30
197	37	24	36
198	34	23	33
199	34	26	31
200	36	25	34
201	37	32	38
202	44	24	28
203	40	24	34
204	38	25	32
205	43	27	32
206	36	33	37
207	37	23	33
208	31	25	35
209	36	25	34
210	35	24	36
211	39	29	32
212	38	22	33
213	34	23	31
214	34	23	37
215	34	23	36
216	35	24	32
217	37	22	35
218	36	23	32
219	35	23	34
220	33	23	35
221	35	33	34
222	35	23	34
223	37	24	33
224	39	25	35
225	44	23	36
226	34	23	35
227	37	23	31
228	35	24	40
229	35	23	29
230	39	22	30
231	36	22	28
232	36	22	27
233	36	24	26
234	45	23	25
235	35	23	27
236	36	24	28
237	35	29	26
238	33	22	26
239	34	23	26
240	35	23	26
241	40	22	26
242	34	23	27
243	35	24	25
244	35	23	25
245	36	23	25
246	37	24	26
247	33	23	28
248	37	23	27
249	37	24	26
250	36	25	27
251	36	24	26
252	34	28	28
253	35	24	26
254	40	24	25
255	35	24	25
256	37	24	28
257	37	23	26
258	37	25	27
259	38	23	38
260	35	23	31
261	43	24	29
262	36	22	28
263	33	23	26
264	35	23	25
265	35	24	26
266	35	22	27
267	40	22	26
268	38	23	26
269	35	24	28
270	34	27	29
271	33	23	27
272	34	22	30
273	34	23	29
274	34	24	36
275	41	24	33
276	34	23	30
277	44	24	29
278	38	23	35
279	35	23	30
280	33	32	30
281	37	23	33
282	33	23	28
283	34	23	28
284	32	24	30
285	36	25	26
286	35	26	25
287	37	24	26
288	35	23	26
289	34	23	25
290	35	23	26
291	39	23	27
292	39	24	26
293	34	23	26
294	36	23	26
295	36	23	26
296	37	24	26
297	34	23	26
298	31	23	26
299	34	23	27
300	38	26	27
301	37	23	24
302	32	22	26
303	37	23	26
304	35	23	27
305	43	23	28
306	38	24	26
307	32	23	26
308	37	23	25
309	36	23	26
310	35	24	26
311	37	24	26
312	34	23	26
313	36	23	34
314	35	23	31
315	33	23	32
316	35	23	28
317	32	23	29
318	36	23	25
319	46	24	27
320	37	23	27
321	33	23	24
322	31	23	35
323	34	23	26
324	35	22	26
325	36	24	27
326	37	23	27
327	33	23	27
328	38	22	24
329	35	23	25
330	32	24	24
331	34	22	25
332	32	24	24
333	32	23	25
334	36	23	24
335	34	22	24
336	35	23	23
337	32	31	25
338	34	23	41
339	34	23	29
340	32	23	29
341	42	23	29
342	31	23	28
343	36	23	34
344	35	23	29
345	33	23	31
346	35	22	31
347	33	24	29
348	36	23	31
349	34	23	30
350	41	24	30
351	34	23	26
352	33	23	25
353	35	23	26
354	33	24	27
355	36	24	29
356	31	22	32
357	36	23	27
358	35	23	27
359	33	22	30
360	33	23	24
361	35	23	36
362	39	23	33
363	38	23	32
364	31	23	28
365	36	23	31
366	35	23	26
367	33	23	30
368	36	23	36
369	32	23	31
370	36	24	35
371	35	23	32
372	37	23	30
373	35	23	30
374	32	24	35
375	37	23	36
376	38	23	27
377	34	23	26
378	36	23	28
379	33	24	32
380	36	24	27
381	35	23	26
382	35	23	25
383	38	24	25
384	31	23	24
385	34	22	25
386	37	23	28
387	34	23	26
388	35	23	26
389	38	33	27
390	34	23	27
391	47	28	28
392	35	23	27
393	32	22	26
394	34	24	26
395	37	23	26
396	43	22	26
397	36	28	26
398	34	22	27
399	37	23	25
400	35	24	29
401	45	22	28
402	35	23	26
403	32	22	28
404	34	22	27
405	35	22	30
406	42	22	29
407	36	34	28
408	32	22	27
409	37	23	30
410	35	22	28
411	41	24	26
412	35	44	28
413	31	23	37
414	36	24	35
415	35	23	30
416	39	23	30
417	35	28	27
418	33	27	27
419	35	23	28
420	35	22	29
421	39	23	30
422	35	23	37
423	34	23	25
424	37	24	26
425	39	22	26
426	34	24	26
427	36	24	26
428	32	24	28
429	40	24	28
430	35	22	28
431	34	25	27
432	36	24	31
433	30	23	28
434	35	23	27
435	33	22	36
436	33	23	36
437	35	23	31
438	31	23	32
439	33	23	34
440	37	22	32
441	35	23	29
442	34	23	33
443	32	23	30
444	36	23	30
445	36	22	32
446	34	24	33
447	38	23	42
448	32	22	28
449	40	22	32
450	36	31	25
451	34	23	25
452	36	26	29
453	41	27	26
454	36	23	26
455	36	22	26
456	38	22	30
457	35	23	25
458	31	24	27
459	35	24	32
460	36	22	27
461	33	24	26
462	36	33	35
463	30	23	27
464	33	24	32
465	34	22	30
466	32	23	27
467	35	23	30
468	32	22	28
469	36	23	29
470	35	23	30
471	33	23	28
472	35	23	32
473	31	23	26
474	35	24	29
475	35	22	32
476	33	23	31
477	37	22	27
478	33	23	27
479	36	23	29
480	36	22	28
481	40	23	30
482	35	23	27
483	32	24	28
484	36	24	28
485	37	23	28
486	36	23	37
487	35	23	30
488	33	23	28
489	38	23	27
490	35	22	28
491	33	23	27
492	36	22	27
493	33	24	27
494	36	23	27
495	37	28	28
496	33	24	26
497	35	23	29
498	35	22	27
499	34	23	27
500	35	22	27


==> figures/results_throughput_grpc.txt <==
5	960.6	957.3906387	963.8093613
15	961.8	955.4992064	968.1007936
25	959.6	953.3310288	965.8689712
35	955	953.1291713	956.8708287
45	950.4	943.6694725	957.1305275


==> figures/results_throughput_kafka.txt <==
5	958	954.608835	961.391165
15	957.8	953.8376774	961.7623226
25	963.8	959.9012823	967.6987177
35	962.4	955.7441755	969.0558245
45	962.6	957.0053597	968.1946403


==> figures/results_throughput_onos.txt <==
5	960.6	954.8293848	966.3706152
15	969	966.4504902	971.5495098
25	972.6	970.9266799	974.2733201
35	972.2	969.0855177	975.3144823
45	972.4	969.1136647	975.6863353

